Aluminium nanoparticle-based ultra-wideband high-performance polarizer

The polarizer-based device industry is expanding quickly, requiring high-quality research on nanoscale wideband polarizers. Here, we investigated the possibility of utilizing Al dimer nanostructures on broad-band polarizers. Metals are always considered promising candidates for reflection-based polarizer development because of their high extinction ratio. This study proposes a nanoparticle polarizer comprised of semi-immersed Al nanodimers with a 200 nm radius on a CaF_2 substrate. Our proposed polarizer has effective polarization anisotropy in the near-infrared (NIR) and THz range. This study includes calculating performance parameters for the extraction of the proposed polarizer, including insertion loss, extinction ratio (ER), Mueller matrix values, and polarization ellipse diagram. The finite-difference time-domain (FDTD) simulation-based results suggested obtaining more than 55 dB extinction ratio for the 0.2 to 9 THz range. The average extinction ratio and insertion loss over the 1-1665 micrometer wavelength were 29.01 dB and ~1 dB, respectively. We have reviewed recent reports of similar nanoparticle and wire grid-based polarizers to evaluate our Al nanodimer-based polarizer and performed a comparative analysis. The idea of Al dimer and the insight gained from the results extracted from the rigorous simulation report suggested a great opportunity for developing micro-scale metallic wideband polarizers.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



